Production of $\Lambda$ hyperons in inelastic p+p interactions at 158 GeV/$c$

Inclusive production of $\Lambda$-hyperons was measured with the large acceptance NA61/SHINE spectrometer at the CERN SPS in inelastic p+p interactions at beam momentum of 158~\GeVc. Spectra of transverse momentum and transverse mass as well as distributions of rapidity and x$_{_F}$ are presented. The mean multiplicity was estimated to be $0.120\,\pm0.006\;(stat.)\,\pm 0.010\;(sys.)$. The results are compared with previous measurements and predictions of the EPOS, UrQMD and FRITIOF models.

==> abstract.txt <==
Inclusive production of \mbox{$\Lambda$-hyperons} was measured 
with the large acceptance \NASixtyOne spectrometer at the CERN SPS
in inelastic p+p interactions at beam momentum of 158~\GeVc. 
Spectra of transverse momentum and transverse mass
as well as distributions of rapidity and x$_{_F}$ 
are presented. The mean multiplicity was estimated to be 
$0.120\pm0.006\;(stat.)\;
\begin{matrix}
+0.011\\
-0.010
\end{matrix}\;(sys.)$
The results are compared with previous measurements and  
predictions of the \Epos, \Urqmd and \Fritiof models. 

==> authors.txt <==
A. Aduszkiewicz, Y. Ali, E. Andronov, T. Anti\'ci\'c, N. Antoniou, B. Baatar, F. Bay, A. Blondel, J. Bl\"umer, M. Bogomilov, A. Bravar, J. Brzychczyk, S.A. Bunyatov, O. Busygina, P. Christakoglou, M. \'Cirkovi\'c, T. Czopowicz, N. Davis, S. Debieux, H. Dembinski, M. Deveaux, F. Diakonos, S. Di Luise, W. Dominik, J. Dumarchez, K. Dynowski, R. Engel, A. Ereditato, G.A. Feofilov, Z. Fodor, A. Garibov, M. Ga\'zdzicki, M. Golubeva, K. Grebieszkow, A. Grzeszczuk, F. Guber, A. Haesler, T. Hasegawa, A. Herve, M. Hierholzer, S. Igolkin, A. Ivashkin, K. Kadija, A. Kapoyannis, E. Kaptur, J. Kisiel, T. Kobayashi, V.I. Kolesnikov, D. Kolev, V.P. Kondratiev, A. Korzenev, K. Kowalik, S. Kowalski, M. Koziel, A. Krasnoperov, M. Kuich, A. Kurepin, D. Larsen, A. L\'aszl\'o, M. Lewicki, V.V. Lyubushkin, M. Ma\'ckowiak-Paw{\l}owska, B. Maksiak, A.I. Malakhov, D. Mani\'c, A. Marcinek, K. Marton, H.-J. Mathes, T. Matulewicz, V. Matveev, G.L. Melkumov, S. Morozov, S. Mr\'owczy\'nski, T. Nakadaira, M. Naskr\k{e}t, M. Nirkko, K. Nishikawa, A.D. Panagiotou, M. Pavin, O. Petukhov, C. Pistillo, R. P{\l}aneta, B.A. Popov, M. Posiada{\l}a, S. Pu{\l}awski, J. Puzovi\'c, W. Rauch, M. Ravonel, A. Redij, R. Renfordt, E. Richter-Was, A. Robert, D. R\"ohrich, E. Rondio, M. Roth, A. Rubbia, A. Rustamov, M. Rybczynski, A. Sadovsky, K. Sakashita, R. Sarnecki, K. Schmidt, T. Sekiguchi, A. Seryakov, P. Seyboth, D. Sgalaberna, M. Shibata, M. S{\l}odkowski, P. Staszel, G. Stefanek, J. Stepaniak, H. Str\"obele, T. \v{S}u\v{s}a, M. Szuba, M. Tada, A. Tefelska, D. Tefelski, V. Tereshchenko, R. Tsenov, L. Turko, R. Ulrich, M. Unger, M. Vassiliou, D. Veberi\v{c}, V.V. Vechernin, G. Vesztergombi, L. Vinogradov, A. Wilczek, Z. W\l{}odarczyk, A. Wojtaszek-Szwarc, O. Wyszy\'nski,, L. Zambelli
